Systole-Conditioned Generative Cardiac Motion

Accurate motion estimation in cardiac computed tomography (CT) imaging is critical for assessing cardiac function and surgical planning. Data-driven methods have become the standard approach for dense motion estimation, but they rely on vast amounts of labeled data with dense ground-truth (GT) motion annotations, which are often unfeasible to obtain. To address this limitation, we present a novel approach that synthesizes realistically looking pairs of cardiac CT frames enriched with dense 3D flow field annotations. Our method leverages a conditional Variational Autoencoder (CVAE), which incorporates a novel multi-scale feature conditioning mechanism and is trained to generate 3D flow fields conditioned on a single CT frame. By applying the generated flow field to warp the given frame, we create pairs of frames that simulate realistic myocardium deformations across the cardiac cycle. These pairs serve as fully annotated data samples, providing optical flow GT annotations. Our data generation pipeline could enable the training and validation of more complex and accurate myocardium motion models, allowing for substantially reducing reliance on manual annotations. Our code, along with animated generated samples and additional material, is available on our project page: https://shaharzuler.github.io/GenerativeCardiacMotion_Page.

==> supplementary_media/README_supp1.txt <==
Video Codec: MPEG-4 (Xvid-compatible)
FourCC Tag: XVID
Audio Codec: MP3 (192 kbps)
Container: AVI

Encoding Details:
- Converted using FFmpeg
- Video compression: MPEG-4 with Xvid tag
- Quality setting: q=5
- Audio compression: MP3 at 192 kbps

Playback Instructions:
- This video is compatible with DivX-certified players.
- If you experience playback issues, install the DivX codec from:
  https://www.divx.com/

Alternatively, you can use VLC Media Player (https://www.videolan.org/vlc/) to play this file without additional codecs.



==> supplementary_media/README_supp2.txt <==
Video Codec: MPEG-4 (Xvid-compatible)
FourCC Tag: XVID
Audio Codec: MP3 (192 kbps)
Container: AVI

Encoding Details:
- Converted using FFmpeg
- Video compression: MPEG-4 with Xvid tag
- Quality setting: q=5
- Audio compression: MP3 at 192 kbps

Playback Instructions:
- This video is compatible with DivX-certified players.
- If you experience playback issues, install the DivX codec from:
  https://www.divx.com/

Alternatively, you can use VLC Media Player (https://www.videolan.org/vlc/) to play this file without additional codecs.


